Multi-Wavelength Polarimetry and Spectral Study of M87 Jet During 2002-2008

We present a multi-wavelength polarimetric and spectral study of M87 jet obtained at sub- arcsecond resolution between 2002 and 2008. The observations include multi-band archival VLA polarimetry data sets along with the HST imaging polarimetry. These observations have better angular resolution than previous work by factors of 2-3 and in addition, allow us to explore the time domain. These observations envelope the huge flare in HST-1 located at 0."86 from the nucleus (Cheung et al. 2007; Harris et al. 2009; Madrid 2009; Perlman et al. 2011). The increased resolution enables us to view more structure in each knot, showing several resolved sub-components. We also see apparent helical structure in the polarization vectors in several knots, with polarization vectors turning either clockwise or counterclockwise near the flux maxima in various places as well as show filamentary undulations. Some of these characteristics are correlated with flux and polarization maxima while others are not. We also examine the total flux and fractional polarization and look for changes in both radio and optical since the observations of Perlman et al. (1999) and test them against various models based on shocks and instabilities in the jet. Our results are broadly consistent with previous spine-sheath models and recollimation shock models, however, they require additional combinations of features to explain the observed complexity, e.g. shearing of magnetic field lines near the jet surface and compression of the toroidal component near shocks. In particular, in many regions we find apparently helical features both in total flux and polarization. We discuss the physical interpretation of these features.

==> hyperref/manifest.txt <==
% \iffalse meta-comment
%
% 2012/07/12
%
% Copyright 1999-2000 Sebastian Rahtz, Heiko Oberdiek
%           2001-2012 Heiko Oberdiek
%
% This file is part of the `Hyperref Bundle'.
% -------------------------------------------
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `maintained'.
% 
% The Current Maintainer of this work is Heiko Oberdiek.
%
% The list of all files belonging to the LaTeX `Hyperref Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE HYPERREF BUNDLE
% ===============================

hyperref.dtx
        Main package with various drivers.
backref.dtx
        Bibliographical back referencing.
nameref.dtx
        Cross-referencing by name of section.

hyperref.pdf, backref.pdf, nameref.pdf
        Source code documentation.

hyperref.ins
        Docstrip batch file.

minitoc-hyper.sty
        Patched version of `minitoc.sty' to work with `hyperref.sty'.
ntheorem-hyper.sty
        Patched version of `ntheorem.sty' to work with `hyperref.sty'.
xr-hyper.sty
        Patched version of `xr.sty' to work with `hyperref.sty'.

bmhydoc.sty
	Help package for generating the documentation.

psdmapshortnames.pl
	Helper script for generating psdextra.def.

ChangeLog, ChangeLog.pdf
        History of versions
hylatex.ltx
        For creating format file.
Makefile
        Makefile for installing and other things.
manifest.txt
        Short description of the files.
README, README.pdf
        Short readme file.

% Derived files
% =============

backref.sty
nameref.sty
hyperref.sty
nohyperref.sty
        LaTeX package files.
hycheck.tex
	Test file.
backref.drv
nameref.drv
hyperref.drv
        Documentation drivers.
hypertex.def
pdfmark.def
hvtexmrk.def
htexture.def
hdvipson.def
hdvips.def
hpdftex.def
hdviwind.def
htex4ht.def
hvtex.def
hvtexhtm.def
hdvipdfm.def
hxetex.def
        Hyperref drivers.
pd1enc.def
puenc.def
puvnenc.def
puarenc.def
psdextra.def
        Font encoding definition files.

% Directory doc/
% =============

manual.pdf
        Manual, but a little out of date.
manual.html, manual2.html, manual3.html, manual.css,
cmsy10-21.gif, cmmi10-22.gif
        HTML version of the manual.
options.tex, options.pdf
        Short description of options from package `hyperref'.
paper.pdf
        Online version of paper for Heiko Oberdiek's talk
        at EuroTeX'99.
slides.pdf
        Slides for Heiko Oberdiek's talk at EuroTeX'99.

% Directory test/
% ==============

test0.tex, test0.dvi, hog.eps, hog.pdf
test1.tex
test2.tex
test3.tex, phys1.jpg, phys2.jpg
test4.tex, bit.tex
test5.tex
test6.tex
test7.tex
test8.tex
testams.tex
testbib.tex, testbib.bib, testbib.bbl
testbookmark.tex
testfor2.tex
testform.tex
testnb.tex
testoz.tex
testslide.tex, seminar.con
testurl.tex, testurl.bib, testurl.bbl
picture.eps, picture.pdf, picture.png
        Used in `test0.tex' and `test1.tex'.

testbmgl.tex
        Test file that produces all glyphs of PDFDocEncoding
        in the bookmarks and shows the commands to produce them.
testbmu.tex
        Test file that produces glyphs 0x0000 until 0x04FF
        of Unicode in the bookmarks and the commands.
        (Caution: large pool size needed.)

test-bm-pu-licr.tex

